Axial flow fan performance in a forced draught air-cooled heat exchanger for a sCO2 Brayton cycle

An axial flow cooling fan has been designed for use in a concentrated solar power plant. The plant is based on a supercritical carbon dioxide (sCO2) Brayton cycle, and uses a forced draft air-cooled heat exchanger (ACHE) for cooling. The fan performance has been investigated using both computational fluid dynamics (CFD) and scaled fan tests. This paper presents a CFD model that integrates the fan with the heat exchanger. The objective is to establish a foundation for similar models and to contribute to the development of efficient ACHE units designed for sCO2 power cycles. The finned-tube bundle is simplified, with a Porous Media Model representing the pressure drop through the bundle. Pressure inlet and -outlet boundary conditions are used, meaning the air flow rate is solved based on the fan and tube bundle interaction. The flow rate predicted by the CFD model is 0.5% higher than the analytical prediction, and 3.6% lower than the design value, demonstrating that the assumptions used in the design procedure are reasonable. The plenum height is also found to affect the flow rate, with shorter plenums resulting in higher flow rates and fan efficiencies, and longer plenums resulting in more uniform cooling air flow.

==> ConvergenceDesignTipGap.txt <==
0.001,33.2938393681817
1,177.619324879525
1.1,177.491255193573
1.2,177.364466240064
1.3,177.182232384054
1.4,176.941213327215
1.5,176.682870780225
1.6,176.434583477279
1.7,176.189600072472
1.8,175.969166698309
1.9,175.775222970363
2,175.604441722679
2.1,175.462078305406
2.2,175.34190652257
2.3,175.227729074691
2.4,175.11961937405
2.5,175.021635284108
2.6,174.927479548341
2.7,174.838752064077
2.8,174.75695886217
2.9,174.678709112016
3,174.603854929818
3.1,174.530672430733
3.2,174.460146725386
3.3,174.391340776011
3.4,174.322166355464
3.5,174.252046077412
3.6,174.178069361198
3.7,174.102476697752
3.8,174.026788414962
3.9,173.951472876935
4,173.878384959623
4.1,173.805941650469
4.2,173.738876926434
4.3,173.675241519031
4.4,173.613915122237
4.5,173.554906150364
4.6,173.492449801422
4.7,173.42976840099
4.8,173.360423322119
4.9,173.288732418403
5,173.214429250649
5.1,173.131552098143
5.2,173.040494905971
5.3,172.937248755081
5.4,172.82446428893
5.5,172.702121733322
5.6,172.568181882975
5.7,172.427604114803
5.8,172.277912631459
5.9,172.123705542389
6,171.96516279171
6.1,171.805075940964
6.2,171.643627625636
6.3,171.480808760921
6.4,171.325656069918
6.5,171.177211045127
6.6,171.034662604909
6.7,170.899502537005
6.8,170.772291244406
6.9,170.655221503654
7,170.545968025375
7.1,170.441927354137
7.2,170.346527135114
7.3,170.257234322562
7.4,170.173246692197
7.5,170.096565994833
7.6,170.025969310182
7.7,169.962185043574
7.8,169.905955114725
7.9,169.852974121575
8,169.800241606672
8.1,169.748262689188
8.2,169.700628703224
8.3,169.65424441468
8.4,169.611160296631
8.5,169.569561119319
8.6,169.529182385623
8.7,169.493127867469
8.8,169.460650036397
8.9,169.428522231224
9,169.396603722483
9.1,169.366315938782
9.2,169.340100628381
9.3,169.315019571994
9.4,169.291135852193
9.5,169.27064718806
9.6,169.250992993598
9.7,169.232007951259
9.8,169.212525373956
9.9,169.198655533043
10,169.190313808911
10.1,169.180653704235
10.2,169.172383783676
10.3,169.165508945653
10.4,169.15979101332
10.5,169.155801821207
10.6,169.151166168895
10.7,169.147128512368
10.8,169.143492912299
10.9,169.139925973807
11,169.138275842894
11.1,169.136289858314
11.2,169.135211432206
11.3,169.133843853187
11.4,169.133147479644
11.5,169.133520612962
11.6,169.13307914681
11.7,169.133984572843
11.8,169.133623029836
11.9,169.133322301443
12,169.13506234998
12.1,169.136879195924
12.2,169.138009342222
12.3,169.135992989895
12.4,169.134314314026
12.5,169.132490649536
12.6,169.130797962649
12.7,169.129085999561
12.8,169.127361508948
12.9,169.130319477129
13,169.129637087223
13.1,169.123539332859
13.2,169.119671160423
13.3,169.115164179384
13.4,169.109644133644
13.5,169.101626559027
13.6,169.094130373772
13.7,169.087079501162
13.8,169.078803525553
13.9,169.069650710491
14,169.059526853241
14.1,169.050437844999
14.2,169.040071418386
14.3,169.029634398064
14.4,169.020341634013
14.5,169.010316412177
14.6,169.001848679837
14.7,168.991417182537
14.8,168.981318848929
14.9,168.971255903759
15,168.961410971571
15.1,168.952104949744
15.2,168.94139346965
15.3,168.931591332314
15.4,168.920629788756
15.5,168.910317666921
15.6,168.900093398287
15.7,168.889858668829
15.8,168.880020020217
15.9,168.869688852091
16,168.860305033151
16.1,168.850324471336
16.2,168.840541318356
16.3,168.830524304369
16.4,168.820452314983
16.5,168.811277423377
16.6,168.801545404075
16.7,168.792964103623
16.8,168.783036636747
16.9,168.773971942697
17,168.764749073025
17.1,168.755629091281
17.2,168.747284103105
17.3,168.73872477262
17.4,168.731460720486
17.5,168.723096975307
17.6,168.715646795859
17.7,168.707732406509
17.8,168.699781256824
17.9,168.692133823242
18,168.683873129281
18.1,168.677246567599
18.2,168.66963014593
18.3,168.662943352404
18.4,168.656036120682
18.5,168.648721940696
18.6,168.642128140498
18.7,168.635127527806
18.8,168.62893735848
18.9,168.621896346432
19,168.616125214599
19.1,168.610238434999
19.2,168.604184703959
19.3,168.598678523193
19.4,168.592323355773
19.5,168.586971302223
19.6,168.580494574044
19.7,168.57512049088
19.8,168.570033717773
19.9,168.565016958644
20,168.560497096162
20.1,168.554865791002
20.2,168.55028076478
20.3,168.544613730066
20.4,168.540105965461
20.5,168.535822749402
20.6,168.531632886358
20.7,168.528054529964
20.8,168.52349787603
20.9,168.519772873735
21,168.51495479399
21.1,168.511196921865
21.2,168.507329765939
21.3,168.503758648467
21.4,168.501188075085
21.5,168.496919375203
21.6,168.494125498459
21.7,168.49009702695
21.8,168.487206425416
21.9,168.483540264119
22,168.480855998241
22.1,168.47886739456
22.2,168.475940499384
22.3,168.473485738918
22.4,168.471444748205
22.5,168.469256662641
22.6,168.466343728882
22.7,168.46215140938
22.8,168.460984446703
22.9,168.458582765581
23,168.456440576261
23.1,168.452321600161
23.2,168.450913204393
23.3,168.448845459083
23.4,168.445553039699
23.5,168.442495230797
23.6,168.441112659877
23.7,168.4398466413
23.8,168.436408486139
23.9,168.433500368928
24,168.43263252214
24.1,168.430700894508
24.2,168.427897548206
24.3,168.424241731344
24.4,168.424004554336
24.5,168.421987469667
24.6,168.419010787469
24.7,168.416203454536
24.8,168.415678570439
24.9,168.414452510851
25,168.410457632272
25.1,168.408025454305
25.2,168.407233281485
25.3,168.406152899257
25.4,168.403427740633
25.5,168.400675697491
25.6,168.401241396939
25.7,168.399215995875
25.8,168.396455979755
25.9,168.393663815016
26,168.394031645385
26.1,168.392524718401
26.2,168.389315257498
26.3,168.387596725112
26.4,168.387205559436
26.5,168.386186021149
26.6,168.382530358486
26.7,168.380742785745
26.8,168.381542536549
26.9,168.380179561724
27,168.378096668222
27.1,168.376217184989
27.2,168.377418790636
27.3,168.374918441418
27.4,168.372445904188
27.5,168.370746332748
27.6,168.371098926166
27.7,168.370179065126
27.8,168.367137613668
27.9,168.366387667731
28,168.36609473147
28.1,168.3640328481
28.2,168.361604011528
28.3,168.360624952457
28.4,168.362035352924
28.5,168.359243191334
28.6,168.357733909728
28.7,168.356397713488
28.8,168.356908549615
28.9,168.35452754285
29,168.352388448935
29.1,168.352705747682
29.2,168.352601703408
29.3,168.350778262988
29.4,168.348531357135
29.5,168.348941755622
29.6,168.349165178145
29.7,168.345981457864
29.8,168.344328764703
29.9,168.344172837564
30,168.345104742858
30.1,168.34216177899
30.2,168.34109700212
30.3,168.341738099753
30.4,168.341717421838
30.5,168.339565171136
30.6,168.337833014893
30.7,168.339275354742
30.8,168.338387938146
30.9,168.336194798643
31,168.334923880643
31.1,168.335942692875
31.2,168.335953235571
31.3,168.332857071827
31.4,168.332163245238
31.5,168.332872276995
31.6,168.332561609027
31.7,168.33072858639
31.8,168.329983381275
31.9,168.331962488406
32,168.330042939874
32.1,168.328424722094
32.2,168.327292271382
32.3,168.329062835668
32.4,168.327537818443
32.5,168.325763683362
32.6,168.326056116664
32.7,168.326404962538
32.8,168.324742983058
32.9,168.322413056606
33,168.32273050682
33.1,168.324162620765
33.2,168.322025480395
33.3,168.321587088207
33.4,168.321308332751
33.5,168.322709917483
33.6,168.319513723138
33.7,168.318516387797
33.8,168.31950031123
33.9,168.320046824909
34,168.31867493443
34.1,168.317210215495
34.2,168.319084162014
34.3,168.318822697549
34.4,168.316568781422
34.5,168.315064374286
34.6,168.316122672081
34.7,168.317027877593
34.8,168.314661716567
34.9,168.314456104265
35,168.315334631969
35.1,168.315186116581
35.2,168.313400671786
35.3,168.3125972544
35.4,168.314850744964
35.5,168.313722351493
35.6,168.312604153842
35.7,168.311523220198
35.8,168.313411217868
35.9,168.312208183874
36,168.310474857975
36.1,168.310658015036
36.2,168.311957685717
36.3,168.310904767566
36.4,168.309118181469
36.5,168.309823821913
36.6,168.311491722337
36.7,168.309420452321
36.8,168.308826839765
36.9,168.308769006481
37,168.310610029271
37.1,168.308138121256
37.2,168.307384371678
37.3,168.308178993184
37.4,168.308585920283
37.5,168.306958422333
37.6,168.305496099651
37.7,168.307198658218
37.8,168.307148648065
37.9,168.30541096086
38,168.304557502305
38.1,168.305915365979
38.2,168.306673853525
38.3,168.304167314152
38.4,168.304153316771
38.5,168.30532544519
38.6,168.30545454377
38.7,168.303936213986
38.8,168.303383682019
38.9,168.305743271523
39,168.304387029556
39.1,168.303324365168
39.2,168.302510448342
39.3,168.304431421763
39.4,168.303391861007
39.5,168.301993765251
39.6,168.302718084642
39.7,168.303878572508
39.8,168.302697926682
39.9,168.300831192837
40,168.301833443692


==> ConvergenceNoTipGap.txt <==
0.001,32.748581270674
1,182.537142460504
1.1,182.234069153642
1.2,181.960186493263
1.3,181.734993665409
1.4,181.58827025194
1.5,181.518776716932
1.6,181.497855219632
1.7,181.496966675294
1.8,181.496548198167
1.9,181.489148524291
2,181.477054183021
2.1,181.463474854627
2.2,181.45358376852
2.3,181.446494307131
2.4,181.444467976367
2.5,181.445373420992
2.6,181.447609749902
2.7,181.450385170142
2.8,181.452266422124
2.9,181.453120241428
3,181.453687356537
3.1,181.452756567139
3.2,181.451514491586
3.3,181.449966367979
3.4,181.448795562221
3.5,181.447755938435
3.6,181.44709868315
3.7,181.447267440822
3.8,181.447406898826
3.9,181.44821151182
4,181.44936070152
4.1,181.449396103656
4.2,181.450258122912
4.3,181.450120517205
4.4,181.450487610155
4.5,181.449887278968
4.6,181.449437146275
4.7,181.449209628932
4.8,181.448708686893
4.9,181.448810233044
5,181.448754019027
5.1,181.448617202246
5.2,181.448846824661
5.3,181.448648742349
5.4,181.449056231776
5.5,181.449327770735
5.6,181.449229815484
5.7,181.449610351687
5.8,181.449345527546
5.9,181.44948451261
6,181.449162733704
6.1,181.448917685768
6.2,181.449336100501
6.3,181.448780783027
6.4,181.448975500126
6.5,181.448969995556
6.6,181.44928349106
6.7,181.449118345815
6.8,181.44920214218
6.9,181.449385665129
7,181.449129849316
7.1,181.449180828574
7.2,181.449535325643
7.3,181.449062590292
7.4,181.449314925487
7.5,181.448970979697
7.6,181.449144352606
7.7,181.449260602459
7.8,181.449137071449
7.9,181.449127436381
8,181.449165768602
8.1,181.449156985642
8.2,181.449306967425
8.3,181.449026025478
8.4,181.449246330445
8.5,181.449184944466
8.6,181.448843760931
8.7,181.449238141217
8.8,181.449266506942
8.9,181.449159855228
9,181.449131324295
9.1,181.449164882001
9.2,181.449237241203
9.3,181.449135085851
9.4,181.449114539921
9.5,181.449370482998
9.6,181.448961021579
9.7,181.44918788472
9.8,181.449003344015
9.9,181.449414082008
10,181.449015979764


==> PressureAxialDistribution_Far_TypeADesignTipGap.txt <==
-17.720393,-103.76144,-103.58464,0.1767994
-17.511496,-103.76148,-103.58469,0.17679696
-17.243111,-103.76154,-103.58474,0.1768037
-17.001611,-103.7616,-103.5848,0.17679885
-16.753145,-103.76166,-103.58485,0.17680418
-16.500747,-103.76172,-103.58492,0.17680731
-16.250038,-103.76178,-103.58497,0.1768091
-15.996492,-103.76185,-103.58502,0.17683239
-15.747357,-103.76192,-103.58509,0.17682404
-15.499758,-103.76198,-103.58512,0.17685499
-15.249424,-103.76205,-103.58521,0.17684499
-14.99944,-103.76213,-103.58525,0.17687812
-14.752055,-103.76219,-103.58529,0.17690084
-14.501059,-103.76226,-103.58537,0.17689907
-14.250309,-103.76235,-103.58541,0.17694358
-13.998005,-103.76243,-103.58546,0.17696874
-13.750326,-103.76252,-103.58552,0.17699911
-13.499689,-103.76261,-103.58556,0.17704741
-13.251006,-103.76272,-103.58561,0.17710957
-13.000059,-103.76283,-103.58567,0.17715219
-12.750308,-103.76295,-103.5857,0.17725123
-12.499824,-103.76309,-103.58576,0.17733105
-12.251153,-103.76325,-103.58581,0.17743945
-11.99933,-103.76343,-103.58585,0.17757501
-11.747459,-103.76364,-103.58589,0.17774165
-11.501568,-103.76386,-103.58593,0.17792519
-11.250982,-103.76414,-103.58598,0.17816114
-11.002055,-103.76447,-103.58602,0.17844412
-10.751501,-103.76484,-103.58606,0.17877677
-10.501689,-103.76528,-103.5861,0.17917474
-10.250783,-103.7658,-103.58614,0.17965323
-9.9985427,-103.76641,-103.58618,0.18022462
-9.7485875,-103.76714,-103.58623,0.18091141
-9.5013229,-103.76805,-103.58624,0.18181813
-9.2493279,-103.76912,-103.58627,0.18284397
-8.999561,-103.7704,-103.58631,0.18409432
-8.7487893,-103.77195,-103.58634,0.18560329
-8.5014533,-103.77384,-103.58637,0.18747049
-8.2485317,-103.77607,-103.5864,0.1896691
-8.0003666,-103.77877,-103.58643,0.19234793
-7.7504726,-103.78213,-103.58646,0.19567873
-7.5032046,-103.78609,-103.58648,0.19960683
-7.2509993,-103.79092,-103.58651,0.20440667
-6.9977385,-103.79684,-103.58652,0.2103243
-6.7488761,-103.80407,-103.58655,0.21752382
-6.5006474,-103.81269,-103.58658,0.22610326
-6.2515289,-103.82356,-103.5866,0.23696681
-6.0008183,-103.83678,-103.58663,0.2501462
-5.7502409,-103.85288,-103.58665,0.26623433
-5.4996823,-103.8728,-103.58668,0.2861219
-5.2512391,-103.8972,-103.5867,0.31050372
-4.9988455,-103.92737,-103.58675,0.34061593
-4.7479972,-103.96513,-103.5868,0.37833689
-4.4977426,-104.01253,-103.58686,0.4256626
-4.2515611,-104.07159,-103.58697,0.48461541
-4.0001955,-104.14645,-103.58706,0.55938548
-3.7523809,-104.24106,-103.58724,0.65381783
-3.503517,-104.36312,-103.58747,0.77564839
-3.2520135,-104.52161,-103.58784,0.93377452
-2.9972836,-104.72948,-103.58839,1.1410892
-2.7503436,-105.00647,-103.58893,1.4175358
-2.5000751,-105.39149,-103.58989,1.8015981
-2.2514849,-105.92985,-103.59103,2.3388223
-1.9997506,-106.73883,-103.59238,3.1464564
-1.751558,-107.91275,-103.59114,4.3216085
-1.4969112,-109.47274,-103.59235,5.8803843
-1.2487578,-111.39177,-103.71421,7.6775602
-0.99568507,-114.35741,-103.72991,10.627492
-0.75413493,-119.82709,-103.42599,16.401098
-0.48790417,-131.16317,-102.36332,28.799846
-0.242901,-156.5877,-103.61508,52.972623
0.0043266822,-96.573575,-16.84926,79.724315
0.24207012,-11.634028,26.577122,38.21115
0.50436359,-8.0251588,24.937774,32.962933
0.7520055,-6.9474346,23.772379,30.719813
1.0006003,-6.2447989,22.915395,29.160194
1.2502125,-5.616275,22.298649,27.914924
1.5010909,-5.1192929,21.698808,26.8181
1.7508173,-4.8014685,21.176775,25.978244
1.999356,-4.5580922,20.617809,25.175901
2.2501311,-4.3620623,20.158639,24.520701
2.4996312,-4.2230711,19.758293,23.981364
2.7502812,-4.0836279,19.319751,23.403379
2.9985156,-3.9703728,19.003241,22.973614
3.2506213,-3.8225189,18.629847,22.452366
3.4998963,-3.7115705,18.301918,22.013488
3.7501471,-3.5807221,17.966144,21.546867
4.0004476,-3.4617195,17.651054,21.112773
4.2505975,-3.3686246,17.276056,20.644681
4.4994341,-3.2954141,16.964374,20.259788
4.7501919,-3.2429989,16.650802,19.893801
5.0006729,-3.204142,16.326443,19.530586
5.2519553,-3.1819953,15.960441,19.142437
5.5008108,-3.1838936,15.656054,18.839948
5.7498973,-3.1883574,15.301425,18.489782
6.0000631,-3.1889678,14.983895,18.172863
6.2501913,-3.1969812,14.684933,17.881914
6.4985603,-3.2009578,14.392738,17.593696
6.7492191,-3.2061479,14.067305,17.273452
7.0009232,-3.188397,13.789928,16.978325
7.2498412,-3.186048,13.528278,16.714326
7.499887,-3.175886,13.259397,16.435283
7.7501327,-3.1538576,13.013111,16.166969
7.9985187,-3.1361403,12.718819,15.85496
8.2490292,-3.1072278,12.483131,15.590359
8.5000801,-3.0661306,12.237265,15.303395
8.7495595,-3.0359773,11.977463,15.01344
9.0001654,-2.9974527,11.706331,14.703783
9.2514681,-2.9585954,11.46725,14.425845
9.5007268,-2.9175596,11.221271,14.13883
9.7501134,-2.8740353,10.974208,13.848243
9.9990045,-2.833493,10.725659,13.559152
10.248632,-2.776028,10.525891,13.301919
10.500115,-2.7248382,10.304341,13.029179
10.751414,-2.6713139,10.083331,12.754645
10.999414,-2.6115094,9.8803255,12.491835
11.249365,-2.5576085,9.6628321,12.220441
11.49989,-2.4987128,9.4648211,11.963534
11.748389,-2.4472722,9.2542552,11.701527
12.000704,-2.389868,9.0599918,11.44986
12.249499,-2.3306495,8.8592132,11.189863
12.499808,-2.2723714,8.6486785,10.92105
12.752266,-2.2174321,8.4662665,10.683699
12.999447,-2.1573449,8.2649264,10.422271
13.247935,-2.1053309,8.0939131,10.199244
13.499621,-2.0457967,7.9070999,9.9528966
13.750496,-1.9909873,7.7266484,9.7176357
14.000132,-1.9386621,7.5437219,9.482384
14.250478,-1.8849203,7.3730101,9.2579303
14.500715,-1.8311549,7.1980915,9.0292464
14.7511,-1.7815115,7.0318538,8.8133653
15.000943,-1.7253778,6.8617232,8.587101
15.249066,-1.6789112,6.6926965,8.3716077
15.498876,-1.6274559,6.5339254,8.1613813
15.750306,-1.5796761,6.373289,7.9529651
16.000223,-1.5283759,6.2178172,7.7461931
16.249955,-1.4808696,6.0709039,7.5517735
16.500748,-1.4377489,5.9165293,7.3542782
16.750925,-1.3907788,5.7748189,7.1655977
16.999279,-1.3483792,5.6236094,6.9719886
17.249221,-1.3069094,5.4813019,6.7882113
17.498877,-1.2665679,5.3450771,6.611645
17.749564,-1.2274097,5.2122152,6.4396248
17.999988,-1.1886377,5.0757726,6.2644104
18.249604,-1.1538297,4.9497354,6.1035651
18.498915,-1.1183723,4.8237799,5.9421522
18.749301,-1.0839443,4.6977036,5.7816478
18.998974,-1.052107,4.5766477,5.6287547
19.251256,-1.0207522,4.4599559,5.480708
19.498915,-0.99079493,4.3465231,5.337318
19.751741,-0.96232168,4.2337736,5.1960953
20.000084,-0.93442126,4.1281056,5.0625268
20.250181,-0.90760809,4.0245886,4.9321967
20.501046,-0.88113626,3.9232143,4.8043505
20.750612,-0.85580169,3.8290194,4.6848211
20.998163,-0.83090578,3.7339874,4.5648931
21.250365,-0.80685553,3.64334,4.4501956
21.49975,-0.78398502,3.5558146,4.3397996
21.749599,-0.76056863,3.4730971,4.2336658
22.000997,-0.7366856,3.3927931,4.1294787
22.249595,-0.71615358,3.3121535,4.0283071
22.50002,-0.69517698,3.2396742,3.9348512
22.750811,-0.67523427,3.1672049,3.8424392
22.999677,-0.65491881,3.0985464,3.7534652
23.249753,-0.63619054,3.0299593,3.6661499
23.499953,-0.61786043,2.9665364,3.5843969
23.749368,-0.60051739,2.902846,3.5033634
23.99909,-0.58356966,2.8415979,3.4251676
24.249593,-0.56699877,2.7831289,3.3501276
24.499624,-0.55063999,2.7259991,3.2766391
24.750686,-0.53479776,2.6729573,3.2077551
25.000889,-0.52024652,2.6200995,3.140346


==> pressure_axial_ACHEPorousExtendedPlenum_1.txt <==
-7.28,-0.065720652,-0.025135473,0.040585179
-7.19,-0.064678777,-0.015277491,0.049401287
-7.08,-0.06425044,-0.0090898535,0.055160586
-6.98,-0.064539697,-0.0061970301,0.058342667
-6.9,-0.065274851,-0.0046778053,0.060597046
-6.8,-0.066774239,-0.0034647878,0.063309451
-6.69,-0.069071936,-0.0028076611,0.066264274
-6.6,-0.071483743,-0.0024793885,0.069004355
-6.49,-0.074895699,-0.0021967161,0.072698983
-6.39,-0.078838722,-0.0020422561,0.076796466
-6.29,-0.083198132,-0.0019197798,0.081278352
-6.19,-0.088546966,-0.0018413184,0.086705648
-6.09,-0.094344561,-0.0017824512,0.09256211
-5.99,-0.10092579,-0.0017645733,0.099161217
-5.89,-0.10860327,-0.0017320217,0.10687125
-5.79,-0.11657479,-0.0017614404,0.11481335
-5.69,-0.1258336,-0.0017460263,0.12408757
-5.59,-0.13562075,-0.0017822073,0.13383854
-5.49,-0.14680687,-0.0018275353,0.14497934
-5.39,-0.15875938,-0.0018397612,0.15691962
-5.29,-0.17186279,-0.001910447,0.16995234
-5.19,-0.18664914,-0.0019711394,0.184678
-5.1,-0.20179555,-0.0020269469,0.19976861
-4.99,-0.2196965,-0.0020661741,0.21763033
-4.9,-0.23766161,-0.0020753689,0.23558624
-4.8,-0.25834584,-0.002136175,0.25620966
-4.69,-0.28160762,-0.0022558206,0.27935179
-4.6,-0.30556173,-0.0023675863,0.30319415
-4.5,-0.33166358,-0.0025187905,0.32914479
-4.39,-0.36199249,-0.0026696904,0.3593228
-4.3,-0.3927206,-0.0027435296,0.38997707
-4.2,-0.42703267,-0.0028403759,0.42419229
-4.1,-0.46551646,-0.002996878,0.46251958
-4,-0.50697707,-0.0032225737,0.50375449
-3.9,-0.55016484,-0.0034003238,0.54676452
-3.8,-0.60177361,-0.0036703552,0.59810326
-3.7,-0.6541449,-0.003921253,0.65022365
-3.6,-0.7130053,-0.0040881902,0.70891711
-3.5,-0.77683927,-0.0042492196,0.77259005
-3.4,-0.84694518,-0.0043969577,0.84254822
-3.3,-0.92312598,-0.0045955434,0.91853043
-3.2,-1.0065324,-0.004738989,1.0017934
-3.1,-1.1025217,-0.0048279784,1.0976938
-3,-1.2064906,-0.0049038153,1.2015868
-2.9,-1.3218316,-0.005140586,1.316691
-2.8,-1.4499515,-0.0053131886,1.4446383
-2.7,-1.5963447,-0.0056389693,1.5907057
-2.6,-1.7576448,-0.0058214873,1.7518233
-2.5,-1.9412109,-0.0059844489,1.9352265
-2.4,-2.1452674,-0.0063081602,2.1389592
-2.3,-2.3808989,-0.006685282,2.3742137
-2.2,-2.651878,-0.0071635897,2.6447145
-2.1,-2.9589025,-0.0077107991,2.9511917
-2,-3.2965725,-0.0082012615,3.2883713
-1.9,-3.6701482,-0.0081234828,3.6620247
-1.8,-4.0869379,-0.0087304724,4.0782074
-1.7,-4.547999,-0.013956347,4.5340426
-1.6,-5.075501,-0.018376662,5.0571243
-1.5,-5.6995195,0.0213114,5.7208309
-1.4,-6.4876483,0.11397289,6.6016212
-1.3,-7.4945539,-0.10230514,7.3922488
-1.2,-8.243152,-0.37745828,7.8656937
-1.1,-8.8195804,-0.30308632,8.5164941
-1,-10.000776,-0.30892697,9.6918494
-0.9,-11.579226,-0.3059231,11.273303
-0.8,-13.812568,-0.1531087,13.659459
-0.7,-16.897935,0.59460909,17.492544
-0.6,-21.216455,1.4876955,22.70415
-0.5,-26.950222,1.7065193,28.656741
-0.41,-32.513898,1.6687627,34.18266
-0.31,-41.452459,1.6250801,43.077539
-0.2,-51.501695,-0.079354213,51.422341
-0.1,-61.874913,-3.7775019,58.097411
-0,7.5143969,88.629642,81.115245
0.1,89.04923,133.29544,44.246207
0.2,91.518648,132.04832,40.529677
0.29,92.661053,131.60033,38.939281
0.4,94.392931,129.12657,34.733639
0.5,95.179171,127.24654,32.067366
0.6,95.75559,125.73019,29.974599
0.7,96.180529,124.47937,28.298837
0.8,96.486503,123.43135,26.944848
0.9,96.698465,122.55413,25.855662
1,96.832359,121.78665,24.954291
1.1,96.916826,121.12783,24.210999
1.2,96.963192,120.54676,23.583569
1.3,96.990563,120.03903,23.048468
1.4,97.003865,119.5855,22.581638
1.5,97.013639,119.18124,22.167601
1.6,97.021591,118.81584,21.794248
1.7,97.031563,118.49314,21.461574
1.8,97.045775,118.20565,21.159874
1.9,97.066223,117.94594,20.879716
2,97.092533,117.70787,20.61534
2.1,97.126007,117.50022,20.374211
2.2,97.164358,117.31083,20.146467
2.3,97.21059,117.14524,19.934646
2.4,97.261059,116.9949,19.733845
2.5,97.31641,116.85584,19.539426
2.6,97.376695,116.73003,19.353337
2.7,97.44396,116.62297,19.179011
2.8,97.515392,116.52045,19.005055
2.9,97.589961,116.43233,18.842374
3,97.66794,116.34728,18.679344
3.1,97.750337,116.2602,18.509865
3.2,97.839111,116.18642,18.347307
3.3,97.93291,116.10585,18.172938
3.4,98.030552,116.02365,17.993099
3.5,98.134647,115.94575,17.811099
3.6,98.242202,115.87106,17.628857
3.7,98.353852,115.79496,17.44111
3.8,98.468978,115.72783,17.25885
3.9,98.590594,115.66344,17.072849
4,98.715541,115.59565,16.880111
4.1,98.841041,115.53623,16.695187
4.2,98.97346,115.48977,16.516311
4.3,99.10951,115.43736,16.32785
4.4,99.252258,115.37963,16.12737
4.5,99.39994,115.32468,15.924744
4.6,99.552091,115.27753,15.725437
4.7,99.71553,115.20801,15.492484
4.8,99.88203,115.13814,15.256109
4.9,100.05732,115.06975,15.012424
5,100.23938,115.0012,14.761818
5.1,100.43235,114.9468,14.514457
5.2,100.63004,114.89986,14.269821
5.3,100.84214,114.85401,14.011867
5.4,101.06566,114.83008,13.764415
5.5,101.30292,114.82768,13.524764
5.6,101.5571,114.82693,13.269832
5.7,101.82896,114.8443,13.015345
5.8,102.12002,114.88854,12.768518
5.9,102.43158,114.94656,12.514975
6,102.77366,115.03502,12.261369
6.1,103.14086,115.14489,12.004025
6.2,103.53243,115.28403,11.751599
6.3,103.95486,115.44866,11.493805
6.4,104.40473,115.63867,11.233938
6.5,104.88373,115.87296,10.989232
6.6,105.40061,116.1427,10.742088
6.7,105.93884,116.44655,10.507712
6.8,106.48311,116.76525,10.282134
6.9,107.01135,117.06641,10.055066
7,107.49837,117.33403,9.8356642
7.1,107.8885,117.45568,9.5671869
7.2,108.07425,117.25754,9.1832847
7.3,108.00053,116.66593,8.665401
7.39,107.77077,115.70471,7.9339428
7.5,107.40207,113.96611,6.5640416
7.59,106.96126,110.83173,3.8704696
7.72,95.70938,96.411879,0.70249912
7.79,89.368582,90.067771,0.69918919
7.9,77.790631,78.489319,0.69868864
8,67.794516,68.493043,0.6985276
8.1,57.683625,58.382072,0.69844683
8.2,47.829528,48.527798,0.69826973
8.3,37.652762,38.350939,0.69817727
8.39,28.179363,28.877515,0.698152
8.51,16.143912,16.841979,0.69806747
8.58,9.0690353,9.7670536,0.69801831
8.71,0.15163061,0.84912129,0.69749067
8.81,0.15017634,0.84606977,0.69589343
8.91,0.14968756,0.84333807,0.69365051
9,0.14963256,0.84133083,0.69169827
9.1,0.14938505,0.83899889,0.68961384
9.2,0.14961427,0.83685407,0.6872398
9.3,0.1497522,0.83462763,0.68487543
9.4,0.14973542,0.83236061,0.68262519
9.5,0.14966379,0.83013651,0.68047273
9.6,0.14944543,0.82770314,0.67825771
9.7,0.14919866,0.82530319,0.67610453
9.8,0.14898596,0.82290811,0.67392216
9.9,0.14869014,0.82044685,0.67175671
10,0.14828727,0.81794912,0.66966186
10.1,0.14780688,0.81541654,0.66760966
10.2,0.14722748,0.81279287,0.66556539
10.3,0.14657233,0.81014376,0.66357144
10.4,0.14585151,0.80745762,0.66160611
10.5,0.14509887,0.80477228,0.65967341
10.6,0.14430586,0.80207975,0.65777389
10.7,0.14353157,0.79938415,0.65585258
10.8,0.14265632,0.79661816,0.65396184
10.9,0.14183378,0.79386424,0.65203046
11,0.1409818,0.79120279,0.65022099
11.1,0.14015985,0.78847316,0.64831331
11.2,0.13923828,0.78577803,0.64653974
11.3,0.13837686,0.78312186,0.644745
11.4,0.13744054,0.78050349,0.64306294
11.5,0.13651459,0.7778296,0.64131502
11.6,0.13541995,0.7751657,0.63974576
11.7,0.13426203,0.77243241,0.63817038
11.8,0.13301716,0.76971268,0.63669552
11.9,0.13180448,0.76698955,0.63518507
12,0.1305891,0.7643677,0.63377861
12.1,0.12930477,0.76164965,0.63234487
12.2,0.12801285,0.75900977,0.63099691
12.3,0.12663842,0.75638201,0.6297436
12.4,0.12530318,0.75379232,0.62848913
12.5,0.12386082,0.7511826,0.62732178
12.6,0.122246,0.74845775,0.62621174
12.7,0.12055259,0.74560376,0.62505118
12.8,0.1187612,0.74286947,0.62410827
12.9,0.11695606,0.74006485,0.62310879
13,0.11505051,0.7373045,0.62225399
13.1,0.11312013,0.73450464,0.6213845
13.2,0.11105669,0.73172169,0.620665
13.3,0.10900165,0.72889571,0.61989406
13.4,0.10678685,0.72596417,0.61917733
13.5,0.10454089,0.72312938,0.61858849
13.6,0.10219995,0.72017326,0.61797331
13.7,0.09978392,0.71710963,0.61732571
13.8,0.097329645,0.71415581,0.61682616
13.9,0.094850333,0.71115076,0.61630043
14,0.092397475,0.70821514,0.61581766
14.1,0.08999499,0.70533641,0.61534142
14.2,0.087357773,0.70232658,0.61496881
14.3,0.084950197,0.69950313,0.61455293
14.4,0.082392711,0.69668919,0.61429648
14.5,0.080015428,0.69401842,0.61400299
14.6,0.077382492,0.69139644,0.61401395
14.7,0.075022688,0.68885368,0.61383099
14.8,0.072251073,0.68646127,0.61421019
14.9,0.069660917,0.6841386,0.61447769
15,0.06663532,0.68210744,0.61547212
15.1,0.063189049,0.67962841,0.61643936
15.2,0.059569255,0.67761946,0.6180502
15.31,0.054326632,0.67425077,0.61992414
15.38,0.050373718,0.67202415,0.62165043
15.52,0.041887254,0.66643471,0.62454746
15.58,0.038114217,0.66358712,0.6254729
15.73,0.026788502,0.65584298,0.62905448
15.77,0.022945378,0.65234323,0.62939785
15.89,0.012451383,0.64465656,0.63220517


==> pressure_axial_ACHEPorousFine.txt <==
-7.27,-0.066282088,-0.023174075,0.043108013
-7.16,-0.065109845,-0.013894501,0.051215344
-7.09,-0.06524714,-0.010959768,0.054287372
-6.99,-0.065467114,-0.0071960221,0.058271092
-6.88,-0.066682923,-0.0050780784,0.061604845
-6.8,-0.067845293,-0.0039477245,0.063897569
-6.68,-0.070420239,-0.0030357715,0.067384467
-6.6,-0.07263023,-0.002548942,0.070081288
-6.48,-0.076545209,-0.0021969533,0.074348256
-6.4,-0.079946708,-0.0019926119,0.077954096
-6.29,-0.085045491,-0.0018724024,0.083173089
-6.19,-0.090101974,-0.0017653579,0.088336616
-6.09,-0.096049726,-0.0017506119,0.094299114
-5.99,-0.10324064,-0.0016971925,0.10154345
-5.89,-0.10997356,-0.0016857919,0.10828777
-5.79,-0.1190064,-0.0017308535,0.11727555
-5.69,-0.1283334,-0.0017482119,0.12658519
-5.59,-0.13766564,-0.0017906461,0.13587499
-5.49,-0.14996087,-0.0018606537,0.14810022
-5.39,-0.16173847,-0.0018915344,0.15984694
-5.3,-0.17434964,-0.0019585156,0.17239113
-5.19,-0.18932316,-0.0020224995,0.18730066
-5.09,-0.20582875,-0.0020821926,0.20374655
-5,-0.22234414,-0.0021485398,0.2201956
-4.9,-0.2416839,-0.0022585193,0.23942538
-4.79,-0.26254764,-0.0023590535,0.26018859
-4.69,-0.28501976,-0.002410408,0.28260936
-4.6,-0.30979474,-0.0025378283,0.30725691
-4.49,-0.33712249,-0.002712552,0.33440994
-4.4,-0.36503546,-0.002860597,0.36217486
-4.3,-0.3968153,-0.0030171864,0.39379811
-4.19,-0.43425586,-0.0031819388,0.43107392
-4.1,-0.46916219,-0.0033659817,0.4657962
-4,-0.51149366,-0.0036079885,0.50788567
-3.89,-0.55812619,-0.0038128371,0.55431335
-3.8,-0.60624361,-0.0039461826,0.60229742
-3.7,-0.65775112,-0.0041188708,0.65363225
-3.6,-0.71957056,-0.0043752482,0.71519531
-3.5,-0.7818307,-0.0045376777,0.77729303
-3.4,-0.8477705,-0.0046801867,0.84309031
-3.3,-0.92723815,-0.0048494139,0.92238873
-3.2,-1.0183184,-0.0050186245,1.0132998
-3.1,-1.105072,-0.0051980942,1.099874
-3,-1.213069,-0.0054873377,1.2075817
-2.9,-1.3257558,-0.0056549844,1.3201008
-2.8,-1.4538103,-0.0058556478,1.4479547
-2.7,-1.6034343,-0.0061499902,1.5972843
-2.6,-1.7576786,-0.0064649794,1.7512136
-2.5,-1.948083,-0.0068394416,1.9412436
-2.4,-2.1464884,-0.0074768737,2.1390116
-2.3,-2.384732,-0.0079167085,2.3768153
-2.2,-2.6610194,-0.0083765795,2.6526428
-2.1,-2.9568167,-0.0091252094,2.9476914
-2,-3.3069497,-0.0089171878,3.2980325
-1.9,-3.6910025,-0.0096808968,3.6813216
-1.8,-4.1188274,-0.014840359,4.1039871
-1.7,-4.5949588,-0.023439244,4.5715195
-1.6,-5.1403398,-0.010620439,5.1297193
-1.5,-5.8072408,0.063200513,5.8704413
-1.4,-6.653156,0.14447962,6.7976356
-1.3,-7.7375311,-0.13393616,7.603595
-1.2,-8.5640607,-0.45529272,8.108768
-1.1,-9.077038,-0.38893842,8.6880996
-1,-10.186744,-0.39900637,9.7877381
-0.9,-11.503169,-0.40916191,11.094007
-0.8,-13.110107,-0.40960659,12.7005
-0.7,-15.254913,-0.34087914,14.914034
-0.6,-18.190059,-0.1578371,18.032222
-0.5,-22.584311,-0.046809342,22.537502
-0.39,-29.949776,0.14854832,30.098324
-0.32,-38.100216,-0.31745932,37.782756
-0.2,-52.366248,-1.6598915,50.706356
-0.1,-63.967918,-5.1278459,58.840072
-0,8.1767521,88.849554,80.672802
0.1,91.650179,135.02239,43.372206
0.2,94.215796,134.38649,40.170692
0.29,95.983601,134.20702,38.223419
0.39,98.317857,132.09534,33.777485
0.5,99.477022,130.85532,31.378299
0.6,100.27723,129.97148,29.694254
0.7,100.86621,129.26133,28.395125
0.8,101.36629,128.69354,27.327246
0.9,101.84148,128.25098,26.409499
1,102.342,127.92583,25.583827
1.1,102.89684,127.69852,24.801682
1.2,103.50981,127.52446,24.014641
1.3,104.19781,127.41136,23.213547
1.4,104.9765,127.32941,22.352911
1.5,105.85197,127.30856,21.456591
1.6,106.83753,127.36505,20.527517
1.7,107.90984,127.5035,19.593666
1.8,109.0723,127.72977,18.657471
1.9,110.27815,128.01122,17.73307
2,111.49943,128.3417,16.842272
2.1,112.63216,128.6234,15.991245
2.19,113.56767,128.84687,15.279205
2.29,114.06156,128.92642,14.864855
2.38,113.62412,128.64839,15.02427
2.54,107.12797,107.92432,0.79635272
2.63,97.756479,98.523912,0.76743312
2.69,91.732968,92.482003,0.74903526
2.81,78.148455,78.895482,0.74702702
2.89,69.764111,70.509948,0.74583646
3,58.331854,59.077146,0.74529211
3.1,47.576078,48.320692,0.74461463
3.19,38.178807,38.923204,0.74439679
3.31,25.081369,25.825338,0.74396927
3.37,19.108551,19.852435,0.7438844
3.49,6.058349,6.8018696,0.74352065
3.61,0.11961407,0.86256692,0.74295285
3.73,0.11949821,0.86064013,0.74114192
3.79,0.11976754,0.85909996,0.73933242
3.91,0.12027377,0.85776941,0.73749564
4,0.12099819,0.85612618,0.735128
4.1,0.12152817,0.85454567,0.7330175
4.2,0.12211829,0.85293929,0.73082099
4.3,0.12254632,0.85118126,0.72863494
4.4,0.12280079,0.84951401,0.72671322
4.5,0.12288182,0.84745696,0.72457514
4.6,0.12292551,0.84567004,0.72274453
4.7,0.12295259,0.84370839,0.7207558
4.8,0.12271112,0.84173868,0.71902756
4.9,0.12247413,0.83953767,0.71706354
5,0.12201808,0.83744571,0.71542763
5.1,0.12164463,0.83527151,0.71362687
5.2,0.12122479,0.83315288,0.71192809
5.3,0.12077589,0.83109499,0.71031909
5.4,0.12014819,0.82883491,0.70868672
5.5,0.11956287,0.82664787,0.707085
5.6,0.11889104,0.8245297,0.70563866
5.7,0.11831436,0.82236245,0.70404809
5.8,0.11775245,0.82044124,0.70268878
5.9,0.11722938,0.81835842,0.70112904
6,0.11664071,0.81640014,0.69975943
6.1,0.11591395,0.81445618,0.69854224
6.2,0.11508197,0.81226829,0.69718632
6.3,0.11415447,0.81020852,0.69605405
6.4,0.11303035,0.80784558,0.69481523
6.5,0.11185327,0.80566648,0.69381321
6.6,0.11065015,0.80347057,0.69282043
6.7,0.10941008,0.8011435,0.69173342
6.8,0.10822862,0.79903549,0.69080687
6.9,0.10691871,0.79673733,0.68981862
7,0.1054869,0.79445202,0.68896512
7.1,0.10406882,0.79229763,0.68822882
7.2,0.10253476,0.79024131,0.68770655
7.3,0.10080798,0.7879569,0.68714892
7.4,0.099118923,0.78566923,0.6865503
7.5,0.097380393,0.78352612,0.68614573
7.6,0.095581368,0.78125492,0.68567355
7.7,0.093750309,0.77887377,0.68512346
7.8,0.092016647,0.77690893,0.68489228
7.9,0.090144938,0.77457472,0.68442978
8,0.088364738,0.77255934,0.6841946
8.1,0.08648894,0.77050829,0.68401935
8.2,0.084625494,0.76828555,0.68366006
8.3,0.08266073,0.76615705,0.68349632
8.4,0.080840293,0.76410192,0.68326163
8.5,0.078987726,0.76203652,0.6830488
8.6,0.077178353,0.76009688,0.68291852
8.7,0.075384061,0.75817302,0.68278896
8.8,0.073511219,0.75627411,0.68276289
8.9,0.071652071,0.75422921,0.68257714
9,0.069716049,0.75241557,0.68269952
9.1,0.067951167,0.75052504,0.68257387
9.2,0.065886662,0.74864934,0.68276267
9.3,0.063967709,0.74678934,0.68282163
9.4,0.062109697,0.74527159,0.68316189
9.5,0.059917882,0.74349658,0.6835787
9.6,0.058036282,0.74177207,0.68373579
9.7,0.055508927,0.74060439,0.68509546
9.81,0.052691809,0.73847089,0.68577908
9.89,0.050184116,0.73701742,0.6868333
10.01,0.04582015,0.73484757,0.68902742
10.1,0.042413065,0.73219349,0.68978043
10.19,0.038267089,0.73027854,0.69201145
10.32,0.031743124,0.7258778,0.69413468
10.37,0.029141593,0.72402409,0.6948825
10.51,0.021659831,0.7202628,0.69860297
10.6,0.015898113,0.71591307,0.70001496


==> pressure_drop_system.txt <==
0.137854976564654,0.0349988607644438
2.92141152356207,0.778161077747466
5.70496807055947,1.57650262929142
8.48852461755688,2.42320885571843
11.2720811645543,3.31503130047248
14.0556377115517,4.24984745035372
16.8391942585491,5.22609886025754
19.6227508055466,6.24256439549938
22.4063073525439,7.29824621063816
25.1898638995413,8.39230452586132
27.9734204465388,9.52401694603603
30.7569769935361,10.6927514488172
33.5405335405335,11.8979475749897
36.324090087531,13.1391028301767
39.1076466345284,14.4157625512789
41.8912031815257,15.7275121630799
44.6747597285232,17.0739711351215
47.4583162755206,18.4547881798625
50.2418728225179,19.8696373773979
53.0254293695154,21.318215005257
55.8089859165128,22.8002369138575
58.5925424635101,24.3154363305697
61.3760990105076,25.8635620049323
64.159655557505,27.4443766286477
66.9432121045025,29.0576554792662
69.7267686514998,30.7031852477398
72.5103251984972,32.3807630184475
75.2938817454947,34.0901953766736
78.0774382924921,35.8312976234156
80.8609948394894,37.6038930811911
83.6445513864869,39.4078124774794
86.4281079334843,41.2428933947869
89.2116644804816,43.1089797781907
91.9952210274791,45.0059214927264
94.7787775744765,46.9335739241979
97.5623341214738,48.8917976179834
100.345890668471,50.880457951229
103.129447215469,52.8994248344889
105.913003762466,54.9485724394387
108.696560309463,57.0277789497461
111.480116856461,59.1369263325838
114.263673403458,61.2759001285951
117.047229950456,63.4445892584027
119.830786497453,65.6428858439941
122.614343044451,67.8706850435144
125.397899591448,70.1278848981786
128.181456138445,72.4143861901604
130.965012685443,74.7300923104475
133.74856923244,77.0749091357666
136.532125779438,79.4487449137768
139.315682326435,81.8515101558181
142.099238873432,84.2831175365755
144.88279542043,86.7434818000839
147.666351967427,89.2325196715603
150.449908514425,91.7501497745949
153.233465061422,94.2962925532846
156.01702160842,96.8708701989269
158.800578155416,99.4738065809307
161.584134702414,102.105027181631
164.367691249412,104.764459034721
167.151247796409,107.452030667051
169.934804343406,110.16767204354
172.718360890404,112.911314515006
175.501917437401,115.682890768694
178.285473984399,118.48233478134
181.069030531397,121.309581774594
183.852587078393,124.164568172644
186.636143625391,127.047231561915
189.419700172389,129.957510652694
192.203256719385,132.89534524258
194.986813266383,135.860676181628
197.770369813381,138.853445339106
200.553926360377,141.87359557175
203.337482907375,144.921070693435
206.121039454373,147.995815446195
208.90459600137,151.097775472487
211.688152548367,154.226897288651
214.471709095365,157.383128259499
217.255265642362,160.566416573953
220.03882218936,163.776711221695
222.822378736358,167.013961970765
225.605935283354,170.278119346059
228.389491830352,173.569134608684
231.17304837735,176.886959736112
233.956604924346,180.231547403118
236.740161471344,183.602850963431
239.523718018342,187.000824432091
242.307274565338,190.425422468461
245.090831112336,193.876600359864
247.874387659334,197.354314005818
250.657944206331,200.858519902849
253.441500753328,204.38917512983
256.225057300326,207.946237333854
259.008613847323,211.529664716588
261.792170394321,215.139416021107
264.575726941319,218.77545051917
267.359283488315,222.437727998935
270.142840035313,226.126208753077
272.926396582311,229.840853567302
275.709953129307,233.581623709247

